Mixed-Integer Optimization with Constraint Learning

We establish a broad methodological foundation for mixed-integer optimization with learned constraints. We propose an end-to-end pipeline for data-driven decision making in which constraints and objectives are directly learned from data using machine learning, and the trained models are embedded in an optimization formulation. We exploit the mixed-integer optimization-representability of many machine learning methods, including linear models, decision trees, ensembles, and multi-layer perceptrons, which allows us to capture various underlying relationships between decisions, contextual variables, and outcomes. We also introduce two approaches for handling the inherent uncertainty of learning from data. First, we characterize a decision trust region using the convex hull of the observations, to ensure credible recommendations and avoid extrapolation. We efficiently incorporate this representation using column generation and propose a more flexible formulation to deal with low-density regions and high-dimensional datasets. Then, we propose an ensemble learning approach that enforces constraint satisfaction over multiple bootstrapped estimators or multiple algorithms. In combination with domain-driven components, the embedded models and trust region define a mixed-integer optimization problem for prescription generation. We implement this framework as a Python package (OptiCL) for practitioners. We demonstrate the method in both World Food Programme planning and chemotherapy optimization. The case studies illustrate the framework's ability to generate high-quality prescriptions as well as the value added by the trust region, the use of ensembles to control model robustness, the consideration of multiple machine learning methods, and the inclusion of multiple learned constraints.

==> figures/___cluster1.tikz <==
\begin{tikzpicture}[scale=0.8]

        \definecolor{color0}{rgb}{0.26,0.26,0.26}
        
        \begin{axis}[
        tick align=outside,
        tick pos=left,
        x grid style={white!69.0196078431373!black},
        xmin=-15.8759615376052, xmax=24.2889184767753,
        xtick style={color=black},
        y grid style={white!69.0196078431373!black},
        ymin=-3.52274927595319, ymax=16.3433425050427,
        ytick style={color=black}
        ]
        \addplot [draw=black, fill=color0, mark=*, only marks]
        table{%
        x  y
        10.4835707650562 0.324083969394795
        7.30867849414408 -0.385082280416317
        11.2384426905035 -0.676922000305959
        15.6151492820401 0.611676288840868
        6.82923312638332 1.03099952249595
        6.8293152152541 0.931280119116199
        15.896064077537 -0.839217523222639
        11.8371736457645 -0.309212375851215
        5.65262807032524 0.331263431403564
        10.7128002179298 0.975545127122359
        5.68291153593769 -0.47917423784529
        5.67135123214872 -0.185658976663817
        9.20981135783017 -1.10633497400603
        -1.56640122328899 -1.19620662408067
        -0.624589162565163 0.812525822394198
        5.18856235379514 1.35624002857082
        2.93584439832788 -0.0720101215803338
        9.57123666297637 1.00353289789202
        3.45987962239395 0.361636025047634
        0.938481493323542 -0.645119754605124
        15.3282438446078 0.361395605508414
        6.87111849756732 1.53803656646597
        8.33764102343962 -0.0358260391099515
        0.876259068932717 1.56464365581401
        5.27808637737409 -2.61974510408974
        8.55461294854933 0.821902504375224
        2.24503211288849 0.0870470682381712
        9.87849009172836 -0.299007350465867
        4.99680655040598 0.0917607765355023
        6.54153125103362 -1.98756891460089
        4.99146693885302 -0.219671887837512
        17.2613909225447 0.357112571511746
        7.93251387631033 1.47789404474152
        2.7114453552205 -0.518270218273647
        12.1127245605159 -0.808493602893188
        1.89578175014489 -0.501757043584537
        9.04431797502378 0.915402117702074
        -1.79835061939888 0.328751109659684
        1.35906975550785 -0.529760203767039
        8.98430617934562 0.513267433113356
        11.6923328999771 0.0970775493480404
        8.85684140594985 0.968644990532889
        7.4217585880588 -0.702053093877352
        6.49448152205356 -0.327662146597768
        0.607390048162863 -0.392108153132158
        4.40077895802646 -1.46351494813212
        5.69680614520106 0.296120277064576
        13.2856111310946 0.261055272179889
        9.71809144784231 0.00511345664246089
        -0.81520077681367 -0.234587133375147
        };
        \addplot [draw=black, fill=color0, mark=*, only marks]
        table{%
        x  y
        18.5846292579496 10.5009857006918
        19.5793546772346 10.692896418994
        19.6572854834732 8.63995055684302
        19.1977227307784 10.464507394322
        19.838714288334 10.5861449465974
        20.4040508568145 8.57129716394726
        21.8861859012105 13.7315490222895
        20.1745778128318 10.9476658418236
        20.2575503907228 7.6173930055947
        19.9255540842338 11.3131072172677
        18.081228784701 8.05063665954536
        19.9734861245508 11.5741692074849
        20.060230209941 12.3171911580148
        22.4632421124853 8.35863536329658
        19.8076390352189 11.9267522584886
        20.3015473423336 10.825561853873
        19.9652882302948 11.644120319989
        18.8313219623805 13.7935859653079
        21.142822814515 9.50922376799426
        20.7519330326868 8.49252767128502
        20.791031947043 8.22097114074895
        19.0906125452053 8.36837943006912
        21.4027943109361 9.84579658117179
        18.5981489372077 10.6823039496333
        20.5868570938003 10.55338159866
        22.19045562581 11.654366498072
        19.0094636748693 10.0260037837558
        19.4337022703972 12.9070681543146
        20.0996513650876 9.47068633352409
        19.4965243458838 15.4403383331792
        18.4493365689339 11.25133469553
        20.068562974806 8.28568488716743
        18.9376962862739 7.85821500387778
        20.4735924306352 10.9649448304864
        19.0805757657662 9.5530744293483
        21.5499344050175 11.4280009881842
        19.2167467076638 10.9464752491471
        19.6779384837943 9.85434217468625
        20.8135172173697 8.30641256386319
        18.769135683566 6.97030555062827
        20.2274599346041 9.10697009586596
        21.3071427542824 11.7127975886469
        18.3925167654388 10.4281874882604
        20.1846338585323 7.50852244257602
        20.2598827942484 10.3463618517024
        20.7818228717773 10.7706347594577
        18.7630492891219 8.23228512759773
        18.6795433869157 10.3074502118911
        20.5219415656169 10.116417436892
        20.2969846732332 7.71405940433875
        };
        \addplot [draw=black, fill=color0, mark=*, only marks]
        table{%
        x  y
        -9.28442527930343 8.73911604566496
        -8.87843094726353 10.9178619470548
        -7.83389751364945 12.1221561970126
        -7.89239589593019 11.0324652605511
        -12.7553387359142 8.48063003404599
        -11.8756500798302 9.51576592713375
        -8.96992946558268 11.2669111491866
        -8.97242809817558 9.29233053438122
        -8.9699046273879 10.4438194281462
        -2.29453701869056 10.7746340534293
        -8.85821897861367 9.07306952842192
        -7.7288687196388 9.9404746439382
        -8.09199647301359 6.75873265993093
        -8.6972174973884 8.97561235866571
        -10.6305384892807 9.74743184860684
        -8.48206155901346 8.75221681803515
        -11.5456504290751 11.6324113039316
        -10.47363721348 8.56985862203937
        -10.9707270956582 9.55995551330302
        -9.83625172122735 10.1307405772861
        -5.37068286665298 11.4412732890661
        -13.7345303851835 8.56413784882056
        -8.62747961925097 11.163163752155
        -13.2254317423793 10.0102330610196
        -10.9438637315789 9.01849134895205
        -7.82209880606527 10.4621034742633
        -9.87143996180907 10.1990596955735
        -12.1554895558586 9.3997831228412
        -11.4306074185199 10.06980208499
        -8.64080450213065 9.61468640313824
        -11.4607332634343 10.1135173452512
        -9.56708282083605 10.662130674521
        -9.90885632019237 11.5860168161454
        -11.3032006952116 8.76218450117315
        -5.71211182134935 12.1330333746563
        -8.73216195536398 8.0479122004775
        -14.0502851733152 9.84821490496442
        -9.62709137046114 10.5883172064846
        -11.3235729295368 10.280991867735
        -8.29513333040755 9.37730048017941
        -11.5850414768654 9.79187774964272
        -10.2294728829338 9.50699906534117
        -8.99002544203909 9.41063524305579
        -8.26848961165976 10.849602097021
        -12.4005928141116 10.357015485965
        -10.6690024716819 9.30709040473935
        -10.9498906223219 10.8995998754333
        -11.3066584651474 10.3072995208766
        -6.46909151943781 10.812862118839
        -9.19003657807809 10.6296288419236
        };
        \path [draw=none, fill=black, fill opacity=0.2]
        (axis cs:-1.56640122328899,-1.19620662408067)
        --(axis cs:5.27808637737409,-2.61974510408974)
        --(axis cs:15.896064077537,-0.839217523222638)
        --(axis cs:17.2613909225447,0.357112571511746)
        --(axis cs:22.4632421124853,8.35863536329658)
        --(axis cs:22.19045562581,11.654366498072)
        --(axis cs:21.8861859012105,13.7315490222895)
        --(axis cs:19.4965243458838,15.4403383331792)
        --(axis cs:-7.83389751364945,12.1221561970126)
        --(axis cs:-11.5456504290751,11.6324113039316)
        --(axis cs:-14.0502851733152,9.84821490496442)
        --(axis cs:-13.7345303851835,8.56413784882056)
        --cycle;
        \addplot [semithick, black]
        table {%
        -1.56640122328899 -1.19620662408067
        5.27808637737409 -2.61974510408974
        };
        \addplot [semithick, black]
        table {%
        15.896064077537 -0.839217523222639
        5.27808637737409 -2.61974510408974
        };
        \addplot [semithick, black]
        table {%
        -11.5456504290751 11.6324113039316
        -14.0502851733152 9.84821490496442
        };
        \addplot [semithick, black]
        table {%
        21.8861859012105 13.7315490222895
        19.4965243458838 15.4403383331792
        };
        \addplot [semithick, black]
        table {%
        -13.7345303851835 8.56413784882056
        -14.0502851733152 9.84821490496442
        };
        \addplot [semithick, black]
        table {%
        -13.7345303851835 8.56413784882056
        -1.56640122328899 -1.19620662408067
        };
        \addplot [semithick, black]
        table {%
        17.2613909225447 0.357112571511746
        22.4632421124853 8.35863536329658
        };
        \addplot [semithick, black]
        table {%
        17.2613909225447 0.357112571511746
        15.896064077537 -0.839217523222639
        };
        \addplot [semithick, black]
        table {%
        -7.83389751364945 12.1221561970126
        19.4965243458838 15.4403383331792
        };
        \addplot [semithick, black]
        table {%
        -7.83389751364945 12.1221561970126
        -11.5456504290751 11.6324113039316
        };
        \addplot [semithick, black]
        table {%
        22.19045562581 11.654366498072
        22.4632421124853 8.35863536329658
        };
        \addplot [semithick, black]
        table {%
        22.19045562581 11.654366498072
        21.8861859012105 13.7315490222895
        };
        \end{axis}
        
        \end{tikzpicture}

==> figures/___cluster2.tikz <==
\begin{tikzpicture}[scale=0.8]
        
        \definecolor{color0}{rgb}{0.603921568627451,0.803921568627451,0.196078431372549}
        \definecolor{color1}{rgb}{1,0.843137254901961,0}
        \definecolor{color2}{rgb}{1,0.549019607843137,0}
        
        \begin{axis}[
        tick align=outside,
        tick pos=left,
        x grid style={white!69.0196078431373!black},
        xmin=-15.8759615376052, xmax=24.2889184767753,
        xtick style={color=black},
        y grid style={white!69.0196078431373!black},
        ymin=-3.52274927595319, ymax=16.3433425050427,
        ytick style={color=black}
        ]
        \addplot [draw=black, fill=color0, mark=*, only marks]
        table{%
        x  y
        10.4835707650562 0.324083969394795
        7.30867849414408 -0.385082280416317
        11.2384426905035 -0.676922000305959
        15.6151492820401 0.611676288840868
        6.82923312638332 1.03099952249595
        6.8293152152541 0.931280119116199
        15.896064077537 -0.839217523222639
        11.8371736457645 -0.309212375851215
        5.65262807032524 0.331263431403564
        10.7128002179298 0.975545127122359
        5.68291153593769 -0.47917423784529
        5.67135123214872 -0.185658976663817
        9.20981135783017 -1.10633497400603
        -1.56640122328899 -1.19620662408067
        -0.624589162565163 0.812525822394198
        5.18856235379514 1.35624002857082
        2.93584439832788 -0.0720101215803338
        9.57123666297637 1.00353289789202
        3.45987962239395 0.361636025047634
        0.938481493323542 -0.645119754605124
        15.3282438446078 0.361395605508414
        6.87111849756732 1.53803656646597
        8.33764102343962 -0.0358260391099515
        0.876259068932717 1.56464365581401
        5.27808637737409 -2.61974510408974
        8.55461294854933 0.821902504375224
        2.24503211288849 0.0870470682381712
        9.87849009172836 -0.299007350465867
        4.99680655040598 0.0917607765355023
        6.54153125103362 -1.98756891460089
        4.99146693885302 -0.219671887837512
        17.2613909225447 0.357112571511746
        7.93251387631033 1.47789404474152
        2.7114453552205 -0.518270218273647
        12.1127245605159 -0.808493602893188
        1.89578175014489 -0.501757043584537
        9.04431797502378 0.915402117702074
        -1.79835061939888 0.328751109659684
        1.35906975550785 -0.529760203767039
        8.98430617934562 0.513267433113356
        11.6923328999771 0.0970775493480404
        8.85684140594985 0.968644990532889
        7.4217585880588 -0.702053093877352
        6.49448152205356 -0.327662146597768
        0.607390048162863 -0.392108153132158
        4.40077895802646 -1.46351494813212
        5.69680614520106 0.296120277064576
        13.2856111310946 0.261055272179889
        9.71809144784231 0.00511345664246089
        -0.81520077681367 -0.234587133375147
        };
        \addplot [draw=black, fill=color1, mark=*, only marks]
        table{%
        x  y
        18.5846292579496 10.5009857006918
        19.5793546772346 10.692896418994
        19.6572854834732 8.63995055684302
        19.1977227307784 10.464507394322
        19.838714288334 10.5861449465974
        20.4040508568145 8.57129716394726
        21.8861859012105 13.7315490222895
        20.1745778128318 10.9476658418236
        20.2575503907228 7.6173930055947
        19.9255540842338 11.3131072172677
        18.081228784701 8.05063665954536
        19.9734861245508 11.5741692074849
        20.060230209941 12.3171911580148
        22.4632421124853 8.35863536329658
        19.8076390352189 11.9267522584886
        20.3015473423336 10.825561853873
        19.9652882302948 11.644120319989
        18.8313219623805 13.7935859653079
        21.142822814515 9.50922376799426
        20.7519330326868 8.49252767128502
        20.791031947043 8.22097114074895
        19.0906125452053 8.36837943006912
        21.4027943109361 9.84579658117179
        18.5981489372077 10.6823039496333
        20.5868570938003 10.55338159866
        22.19045562581 11.654366498072
        19.0094636748693 10.0260037837558
        19.4337022703972 12.9070681543146
        20.0996513650876 9.47068633352409
        19.4965243458838 15.4403383331792
        18.4493365689339 11.25133469553
        20.068562974806 8.28568488716743
        18.9376962862739 7.85821500387778
        20.4735924306352 10.9649448304864
        19.0805757657662 9.5530744293483
        21.5499344050175 11.4280009881842
        19.2167467076638 10.9464752491471
        19.6779384837943 9.85434217468625
        20.8135172173697 8.30641256386319
        18.769135683566 6.97030555062827
        20.2274599346041 9.10697009586596
        21.3071427542824 11.7127975886469
        18.3925167654388 10.4281874882604
        20.1846338585323 7.50852244257602
        20.2598827942484 10.3463618517024
        20.7818228717773 10.7706347594577
        18.7630492891219 8.23228512759773
        18.6795433869157 10.3074502118911
        20.5219415656169 10.116417436892
        20.2969846732332 7.71405940433875
        };
        \addplot [draw=black, fill=color2, mark=*, only marks]
        table{%
        x  y
        -9.28442527930343 8.73911604566496
        -8.87843094726353 10.9178619470548
        -7.83389751364945 12.1221561970126
        -7.89239589593019 11.0324652605511
        -12.7553387359142 8.48063003404599
        -11.8756500798302 9.51576592713375
        -8.96992946558268 11.2669111491866
        -8.97242809817558 9.29233053438122
        -8.9699046273879 10.4438194281462
        -2.29453701869056 10.7746340534293
        -8.85821897861367 9.07306952842192
        -7.7288687196388 9.9404746439382
        -8.09199647301359 6.75873265993093
        -8.6972174973884 8.97561235866571
        -10.6305384892807 9.74743184860684
        -8.48206155901346 8.75221681803515
        -11.5456504290751 11.6324113039316
        -10.47363721348 8.56985862203937
        -10.9707270956582 9.55995551330302
        -9.83625172122735 10.1307405772861
        -5.37068286665298 11.4412732890661
        -13.7345303851835 8.56413784882056
        -8.62747961925097 11.163163752155
        -13.2254317423793 10.0102330610196
        -10.9438637315789 9.01849134895205
        -7.82209880606527 10.4621034742633
        -9.87143996180907 10.1990596955735
        -12.1554895558586 9.3997831228412
        -11.4306074185199 10.06980208499
        -8.64080450213065 9.61468640313824
        -11.4607332634343 10.1135173452512
        -9.56708282083605 10.662130674521
        -9.90885632019237 11.5860168161454
        -11.3032006952116 8.76218450117315
        -5.71211182134935 12.1330333746563
        -8.73216195536398 8.0479122004775
        -14.0502851733152 9.84821490496442
        -9.62709137046114 10.5883172064846
        -11.3235729295368 10.280991867735
        -8.29513333040755 9.37730048017941
        -11.5850414768654 9.79187774964272
        -10.2294728829338 9.50699906534117
        -8.99002544203909 9.41063524305579
        -8.26848961165976 10.849602097021
        -12.4005928141116 10.357015485965
        -10.6690024716819 9.30709040473935
        -10.9498906223219 10.8995998754333
        -11.3066584651474 10.3072995208766
        -6.46909151943781 10.812862118839
        -9.19003657807809 10.6296288419236
        };
        \path [draw=none, fill=black, fill opacity=0.5]
        (axis cs:-1.56640122328899,-1.19620662408067)
        --(axis cs:5.27808637737409,-2.61974510408974)
        --(axis cs:15.896064077537,-0.839217523222639)
        --(axis cs:17.2613909225447,0.357112571511746)
        --(axis cs:15.6151492820401,0.611676288840868)
        --(axis cs:7.93251387631033,1.47789404474152)
        --(axis cs:6.87111849756732,1.53803656646597)
        --(axis cs:0.876259068932717,1.56464365581401)
        --(axis cs:-1.79835061939888,0.328751109659684)
        --cycle;
        \path [draw=none, fill=black, fill opacity=0.5]
        (axis cs:18.081228784701,8.05063665954536)
        --(axis cs:18.769135683566,6.97030555062827)
        --(axis cs:22.4632421124853,8.35863536329658)
        --(axis cs:22.19045562581,11.654366498072)
        --(axis cs:21.8861859012105,13.7315490222895)
        --(axis cs:19.4965243458838,15.4403383331792)
        --(axis cs:18.8313219623805,13.7935859653079)
        --(axis cs:18.4493365689339,11.25133469553)
        --cycle;
        \path [draw=none, fill=black, fill opacity=0.5]
        (axis cs:-14.0502851733152,9.84821490496442)
        --(axis cs:-13.7345303851835,8.56413784882056)
        --(axis cs:-8.09199647301359,6.75873265993093)
        --(axis cs:-2.29453701869056,10.7746340534293)
        --(axis cs:-5.71211182134935,12.1330333746563)
        --(axis cs:-7.83389751364945,12.1221561970126)
        --(axis cs:-11.5456504290751,11.6324113039316)
        --cycle;
        % \path [draw=none, fill=white!66.2745098039216!black, fill opacity=0.2]
        % (axis cs:-1.56640122328899,-1.19620662408067)
        % --(axis cs:5.27808637737409,-2.61974510408974)
        % --(axis cs:15.896064077537,-0.839217523222638)
        % --(axis cs:17.2613909225447,0.357112571511746)
        % --(axis cs:22.4632421124853,8.35863536329658)
        % --(axis cs:22.19045562581,11.654366498072)
        % --(axis cs:21.8861859012105,13.7315490222895)
        % --(axis cs:19.4965243458838,15.4403383331792)
        % --(axis cs:-7.83389751364945,12.1221561970126)
        % --(axis cs:-11.5456504290751,11.6324113039316)
        % --(axis cs:-14.0502851733152,9.84821490496442)
        % --(axis cs:-13.7345303851835,8.56413784882056)
        % --cycle;
        \addplot [semithick, black]
        table {%
        -1.56640122328899 -1.19620662408067
        -1.79835061939888 0.328751109659684
        };
        \addplot [semithick, black]
        table {%
        -1.56640122328899 -1.19620662408067
        5.27808637737409 -2.61974510408974
        };
        \addplot [semithick, black]
        table {%
        0.876259068932717 1.56464365581401
        -1.79835061939888 0.328751109659684
        };
        \addplot [semithick, black]
        table {%
        15.896064077537 -0.839217523222639
        17.2613909225447 0.357112571511746
        };
        \addplot [semithick, black]
        table {%
        15.896064077537 -0.839217523222639
        5.27808637737409 -2.61974510408974
        };
        \addplot [semithick, black]
        table {%
        15.6151492820401 0.611676288840868
        17.2613909225447 0.357112571511746
        };
        \addplot [semithick, black]
        table {%
        15.6151492820401 0.611676288840868
        7.93251387631033 1.47789404474152
        };
        \addplot [semithick, black]
        table {%
        6.87111849756732 1.53803656646597
        0.876259068932717 1.56464365581401
        };
        \addplot [semithick, black]
        table {%
        6.87111849756732 1.53803656646597
        7.93251387631033 1.47789404474152
        };
        \addplot [semithick, black]
        table {%
        21.8861859012105 13.7315490222895
        19.4965243458838 15.4403383331792
        };
        \addplot [semithick, black]
        table {%
        18.769135683566 6.97030555062827
        18.081228784701 8.05063665954536
        };
        \addplot [semithick, black]
        table {%
        18.769135683566 6.97030555062827
        22.4632421124853 8.35863536329658
        };
        \addplot [semithick, black]
        table {%
        18.8313219623805 13.7935859653079
        19.4965243458838 15.4403383331792
        };
        \addplot [semithick, black]
        table {%
        22.19045562581 11.654366498072
        22.4632421124853 8.35863536329658
        };
        \addplot [semithick, black]
        table {%
        22.19045562581 11.654366498072
        21.8861859012105 13.7315490222895
        };
        \addplot [semithick, black]
        table {%
        18.4493365689339 11.25133469553
        18.081228784701 8.05063665954536
        };
        \addplot [semithick, black]
        table {%
        18.4493365689339 11.25133469553
        18.8313219623805 13.7935859653079
        };
        \addplot [semithick, black]
        table {%
        -8.09199647301359 6.75873265993093
        -2.29453701869056 10.7746340534293
        };
        \addplot [semithick, black]
        table {%
        -13.7345303851835 8.56413784882056
        -14.0502851733152 9.84821490496442
        };
        \addplot [semithick, black]
        table {%
        -13.7345303851835 8.56413784882056
        -8.09199647301359 6.75873265993093
        };
        \addplot [semithick, black]
        table {%
        -11.5456504290751 11.6324113039316
        -14.0502851733152 9.84821490496442
        };
        \addplot [semithick, black]
        table {%
        -11.5456504290751 11.6324113039316
        -7.83389751364945 12.1221561970126
        };
        \addplot [semithick, black]
        table {%
        -5.71211182134935 12.1330333746563
        -2.29453701869056 10.7746340534293
        };
        \addplot [semithick, black]
        table {%
        -5.71211182134935 12.1330333746563
        -7.83389751364945 12.1221561970126
        };
        % \addplot [semithick, black]
        % table {%
        % -1.56640122328899 -1.19620662408067
        % 5.27808637737409 -2.61974510408974
        % };
        % \addplot [semithick, black]
        % table {%
        % 15.896064077537 -0.839217523222639
        % 5.27808637737409 -2.61974510408974
        % };
        % \addplot [semithick, black]
        % table {%
        % -11.5456504290751 11.6324113039316
        % -14.0502851733152 9.84821490496442
        % };
        % \addplot [semithick, black]
        % table {%
        % 21.8861859012105 13.7315490222895
        % 19.4965243458838 15.4403383331792
        % };
        % \addplot [semithick, black]
        % table {%
        % -13.7345303851835 8.56413784882056
        % -14.0502851733152 9.84821490496442
        % };
        % \addplot [semithick, black]
        % table {%
        % -13.7345303851835 8.56413784882056
        % -1.56640122328899 -1.19620662408067
        % };
        % \addplot [semithick, black]
        % table {%
        % 17.2613909225447 0.357112571511746
        % 22.4632421124853 8.35863536329658
        % };
        % \addplot [semithick, black]
        % table {%
        % 17.2613909225447 0.357112571511746
        % 15.896064077537 -0.839217523222639
        % };
        % \addplot [semithick, black]
        % table {%
        % -7.83389751364945 12.1221561970126
        % 19.4965243458838 15.4403383331792
        % };
        % \addplot [semithick, black]
        % table {%
        % -7.83389751364945 12.1221561970126
        % -11.5456504290751 11.6324113039316
        % };
        % \addplot [semithick, black]
        % table {%
        % 22.19045562581 11.654366498072
        % 22.4632421124853 8.35863536329658
        % };
        % \addplot [semithick, black]
        % table {%
        % 22.19045562581 11.654366498072
        % 21.8861859012105 13.7315490222895
        % };
        \end{axis}
        
        \end{tikzpicture}
